Wolf 503 b: Characterization of a Sub-Neptune Orbiting a Metal-Poor K Dwarf

Using radial velocity measurements from four instruments, we report the mass and density of a $2.043\pm0.069 ~\rm{R}_{\oplus}$ sub-Neptune orbiting the quiet K-dwarf Wolf 503 (HIP 67285). In addition, we present improved orbital and transit parameters by analyzing previously unused short-cadence $K2$ campaign 17 photometry and conduct a joint radial velocity-transit fit to constrain the eccentricity at $0.41\pm0.05$. The addition of a transit observation by $Spitzer$ also allows us to refine the orbital ephemeris in anticipation of further follow-up. Our mass determination, $6.26^{+0.69}_{-0.70}~\rm{M}_{\odot}$, in combination with the updated radius measurements, gives Wolf 503 b a bulk density of $\rho = 2.92\pm ^{+0.50}_{-0.44}$ $\rm{g}~\rm{cm}^{-3}$. Using interior composition models, we find this density is consistent with an Earth-like core with either a substantial $\rm{H}_2\rm{O}$ mass fraction ($45^{+19.12}_{-16.15}\%$) or a modest H/He envelope ($0.5\pm0.28\%$). The low H/He mass fraction, along with the old age of Wolf 503 ($11\pm2$ Gyrs), makes this sub-Neptune an opportune subject for testing theories of XUV-driven mass loss while the brightness of its host ($J=8.3$ mag) makes it an attractive target for transmission spectroscopy.

==> wolf503_rvs.txt <==
time mnvel errvel sval err_sval tel
2458277.4906838 5.4190926846 1.9714895752   carmenes
2458290.4043595 7.7553586922 2.6188052592   carmenes
2458291.4210242 11.2579634421 2.6498226282   carmenes
2458294.4332165 6.5434946853 3.1446119242   carmenes
2458295.416064 8.1123372778 2.5307827375   carmenes
2458296.4206403 13.3923595107 3.0218570845   carmenes
2458300.4315458 -0.6916413012 2.2574328606   carmenes
2458301.4064197 16.9464246925 2.7074830878   carmenes
2458302.3900428 11.5117418725 2.0085805382   carmenes
2458303.4081327 9.9348066545 3.495432033   carmenes
2458304.4297043 1.1507699775 6.4667909922   carmenes
2458305.3739159 10.7025104748 2.1440202518   carmenes
2458306.4196214 7.1721191269 3.1694776219   carmenes
2458307.4212007 6.8246865096 3.7622210904   carmenes
2458309.4125531 10.2496814519 2.6491175587   carmenes
2458310.3963284 12.2062729947 2.4235246094   carmenes
2458313.39285 8.8258645177 2.9577836974   carmenes
2458315.3950498 3.2466180257 4.989559635   carmenes
2458316.3876333 4.8691904228 1.8530392088   carmenes
2458317.3912879 10.7807706981 3.3125098726   carmenes
2458318.3939432 1.3424998011 2.7856551112   carmenes
2458262.979379 -0.805201127744795 1.19709289073944 0.2385 0.001 hires
2458266.981979 0.071210885924348 1.36286640167236 0.2217 0.001 hires
2458284.783013 1.12001977658105 1.06726324558258 0.2376 0.001 hires
2458294.780122 -2.41341317645365 0.981369495391846 0.2372 0.001 hires
2458295.815354 -0.136142643150198 0.987704396247864 0.24 0.001 hires
2458298.809364 1.2099292286685 0.88006591796875 0.202 0.001 hires
2458299.809146 -5.19999729474303 0.957268714904785 0.2534 0.001 hires
2458300.822339 -2.27005192813849 0.952652037143707 0.2446 0.001 hires
2458303.776844 4.2146241927409 0.781575560569763 0.2491 0.001 hires
2458307.807838 -0.950504083519547 0.999177992343903 0.2581 0.001 hires
2458308.828158 -0.769828629096608 0.979451715946198 0.2489 0.001 hires
2458323.794912 -6.48413247099239 1.02128791809082 0.2393 0.001 hires
2458324.769748 -3.91808472023976 0.942398428916931 0.2341 0.001 hires
2458328.773701 0.720117255382377 1.02390420436859 0.2393 0.001 hires
2458331.785426 -3.17141990425693 1.05587291717529 0.2366 0.001 hires
2458336.770383 -2.84401630006555 0.905876040458679 0.2486 0.001 hires
2458337.757872 -1.56135661011042 1.00429463386536 0.2672 0.001 hires
2458344.744274 1.17368252322679 1.13723063468933 0.2533 0.001 hires
2458364.727771 2.82312720955644 1.23583102226257 0.2362 0.001 hires
2458559.983023 0.09690869410673 1.31583762168884 0.3394 0.001 hires
2458567.009753 6.2129645945418 1.19193470478058 0.3183 0.001 hires
2458568.888116 1.83785094416571 1.21237921714783 0.3081 0.001 hires
2458569.896314 -0.845423250197648 1.28044366836548 0.3101 0.001 hires
2458591.961314 0.654427699893741 1.21746325492859 0.2796 0.001 hires
2458595.832645 -1.83874213319112 1.17064321041107 0.2791 0.001 hires
2458599.792735 -0.955303963813449 1.18621408939362 0.2893 0.001 hires
2458602.913069 4.01855956373703 1.14032053947449 0.2896 0.001 hires
2458275.443853 -46762.739952 0.70754 0.219955 0.00189 harpsn
2458276.460574 -46764.503632 0.859965 0.218658 0.002924 harpsn
2458277.442863 -46762.638224 0.718452 0.220267 0.001976 harpsn
2458279.493334 -46759.329744 0.790318 0.22194 0.002416 harpsn
2458280.431179 -46761.512016 0.895476 0.217286 0.003084 harpsn
2458296.392753 -46762.900335 0.908856 0.227097 0.003294 harpsn
2458524.639526 -46762.446964 1.12263 0.245144 0.005174 harpsn
2458525.663057 -46756.715099 2.358028 0.249495 0.016745 harpsn
2458526.703256 -46759.599731 0.978614 0.228872 0.003902 harpsn
2458527.695233 -46763.801052 1.049748 0.237543 0.004435 harpsn
2458528.703367 -46765.053104 1.166554 0.236254 0.005337 harpsn
2458531.742454 -46759.788588 1.007405 0.236224 0.004058 harpsn
2458535.758662 -46762.968707 1.338625 0.236694 0.006739 harpsn
2458536.696922 -46762.852127 1.870808 0.22362 0.011454 harpsn
2458537.675323 -46756.271438 2.275352 0.226314 0.012963 harpsn
2458539.689998 -46763.389785 1.212465 0.227774 0.005792 harpsn
2458540.640408 -46765.814727 1.210416 0.224165 0.005703 harpsn
2458913.151467 -46757.72 0.99 0.267945 0.003864 harpsn
2458922.110383 -46752.95 1.24 0.241481 0.005204 harpsn
2458925.189431 -46762.51 1.1 0.237532 0.004463 harpsn
2458262.60184 2.58 0.96 0.2929 0.0433 pfs
2458262.61853 1.12 0.87 0.2336 0.04333 pfs
2458263.53883 -4.92 0.92 0.25 0.04344 pfs
2458263.55141 -2.6 0.93 0.237 0.04345 pfs
2458263.69191 -4.18 0.9 0.2308 0.04333 pfs
2458263.70752 -5.31 0.86 0.2336 0.0434 pfs
2458270.53235 -0.84 0.96 0.2478 0.04372 pfs
2458270.54892 -4.5 0.99 0.254 0.04425 pfs
2458270.67142 -3.21 1.25 0.2672 0.04355 pfs
2458271.59405 -3.28 0.97 0.2373 0.04325 pfs
2458271.61071 -2.86 1 0.2518 0.04373 pfs
2458271.68045 -3.77 1.17 0.3012 0.04344 pfs
2458271.69708 -4.9 1.17 0.3449 0.0434 pfs
2458272.5603 -1.02 0.9 0.2452 0.04371 pfs
2458272.57633 -2.47 0.9 0.2276 0.04331 pfs
2458272.66173 -1.74 1.03 0.2501 0.0438 pfs
2458272.67801 -0.48 1.02 0.2625 0.04354 pfs
2458294.58152 1.58 1.07 0.2819 0.04349 pfs
2458295.56072 1.1 0.92 0.2513 0.04334 pfs
2458295.57697 1.86 0.89 0.2456 0.04329 pfs
2458295.61434 2.33 1.05 0.267 0.04356 pfs
2458295.62893 -1.81 0.96 0.2799 0.04329 pfs
2458296.56787 3.85 0.7 0.2255 0.04387 pfs
2458296.62694 1.45 0.73 0.2565 0.04344 pfs
2458297.50089 1.3 0.69 0.2293 0.04321 pfs
2458297.51575 1.36 0.7 0.2187 0.04333 pfs
2458297.58328 0.38 0.68 0.2187 0.0438 pfs
2458297.60042 1.55 0.73 0.236 0.04409 pfs
2458298.51758 3.48 0.9 0.2507 0.0433 pfs
2458298.5322 4.01 0.89 0.266 0.04347 pfs
2458298.58459 7.2 0.94 0.268 0.04405 pfs
2458298.59869 4.36 1.09 0.3038 0.04426 pfs
2458299.5302 0.55 0.78 0.2468 0.04329 pfs
2458299.54449 -0.17 0.88 0.2565 0.04234 pfs
2458299.58147 1.84 1.2 0.3268 0.04378 pfs
2458299.59561 5.46 1.33 0.3467 0.04347 pfs
2458329.5016 -3.59 0.78 0.2189 0.04366 pfs
2458330.48711 -4.26 0.91 0.2725 0.04377 pfs
2458330.50332 -2.93 0.93 0.2653 0.0431 pfs
2458331.51671 -1.58 0.72 0.2394 0.04372 pfs
2458332.51491 0 0.75 0.2274 0.04367 pfs
2458333.50307 0.12 0.76 0.2483 0.04322 pfs

